Spectrophotometric redshifts for $\mathrm{z\sim1}$ galaxies and predictions for number densities with WFIRST and Euclid

We investigate the accuracy of 4000\AA/Balmer-break based redshifts by combining Hubble Space Telescope ({\it HST}) grism data with photometry. The grism spectra are from the Probing Evolution And Reionization Spectroscopically (PEARS) survey with {\it HST} using the G800L grism on the Advanced Camera for Surveys (ACS). The photometric data come from a compilation by the 3D-HST collaboration of imaging from multiple surveys (notably CANDELS and 3D-HST). We show evidence that spectrophotometric redshifts (SPZs) typically improve the accuracy of photometric redshifts by $\sim$17--60\%. Our SPZ method is a template fitting based routine which accounts for correlated data between neighboring points within grism spectra via the covariance matrix formalism and also accounts for galaxy morphology along the dispersion direction. We show that the robustness of the SPZ is directly related to the fidelity of the D4000 measurement. We also estimate the accuracy of continuum-based redshifts, i.e., for galaxies that do not contain strong emission lines, based on the grism data alone ($\sigma^{\rm NMAD}_{\Delta z/(1+z)}{\lesssim}0.06$). Given that future space-based observatories like WFIRST and Euclid will spend a significant fraction of time on slitless spectroscopic observations, we estimate number densities for objects with $\ | \mathrm{\Delta z/(1+z_{s})} \ | \leq 0.02$. We predict $\sim$700--4400 galaxies/degree$^2$ for galaxies with D4000$>$1.1 and $\ | \mathrm{\Delta z/(1+z_{s})} \ | \leq 0.02$ to a limiting depth of $i_{AB}$=24 mag. This is \emph{especially} important in the absence of an accompanying rich photometric dataset like the existing one for the CANDELS fields, where redshift accuracy from future surveys will rely only on the presence of a feature like the 4000\AA/Balmer breaks or the presence of emission lines within the grism spectra.

==> table3_ascii.txt <==
Title: Spectrophotometric redshifts for z ~ 1 galaxies and predictions 
       for number densities with WFIRST and Euclid 
Authors: Joshi B.A., Cohen S., Windhorst R.A., Jansen R., Pirzkal N., Hathi N.P.
Table: Redshift and D4000 catalog for our sample
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  6 I6     ---   PearsID   PEARS identifier
   8- 14 A7     ---     Field   Field identifier
  16- 26 F11.7  deg     RAdeg   Right Ascension in decimal degrees (J2000)
  28- 37 F10.6  deg     DEdeg   Declination in decimal degrees (J2000)
  39- 43 F5.3   ---     zspec   Redshift from spectroscopy
  45- 48 F4.2   ---     zphot   Redshift from photometry
  50- 53 F4.2   ---   e_zphot   Lower uncertainty in zphot
  55- 58 F4.2   ---   E_zphot   Upper uncertainty in zphot
  60- 63 F4.2   ---    zgrism   Redshift from grism data
  65- 68 F4.2   ---   e_zgrism  Lower uncertainty in zgrism
  70- 73 F4.2   ---   E_zgrism  Upper uncertainty in zgrism
  75- 78 F4.2   ---     zSPZ    Redshift from this spectrophotometric technique
  80- 83 F4.2   ---   e_zSPZ    Lower uncertainty in zSPZ
  85- 88 F4.2   ---   E_zSPZ    Upper uncertainty in zSPZ
  90- 96 F7.2   ---     N       Net Spectral Significance 
  98-101 F4.2   ---     D4000   Bruzual 1983; Hamilton 1985 D4000 value
 103-106 F4.2   ---   e_D4000   Uncertainty in D4000
 108-112 F5.2   mag     imag    Apparent i band AB magnitude
--------------------------------------------------------------------------------
57014     GOODS-S    53.1845635    -27.836041    1.038    1.02    0.02    0.00    1.03    0.00    0.00    1.02    0.00    0.01    164.86    1.7377    0.10    23.45
132104    GOODS-S    53.0610491    -27.688081    0.818    0.82    0.01    0.03    0.59    0.00    0.01    0.79    0.00    0.00    188.17    1.2506    0.06    22.80
89573     GOODS-N    189.2496182    62.274447    1.012    0.95    0.00    0.11    1.06    0.02    0.00    0.95    0.00    0.18    136.31    1.7639    0.12    23.27
109151    GOODS-S    53.1409173    -27.736119    0.667    0.64    0.00    0.00    0.65    0.00    0.14    0.64    0.00    0.00    520.90    1.5853    0.06    21.53
32497     GOODS-N    189.1665811    62.174797    0.935    0.97    0.00    0.02    0.91    0.00    0.10    0.96    0.00    0.00    315.51    1.5285    0.06    22.20
36418     GOODS-N    189.1941824    62.180293    0.940    0.93    0.00    0.13    0.87    0.01    0.01    0.94    0.00    0.00    148.40    1.3982    0.09    23.11
126415    GOODS-S    53.0474116    -27.701823    0.733    0.93    0.05    0.01    0.76    0.03    0.00    0.81    0.00    0.00    63.59     1.7681    0.33    24.17
94085     GOODS-N    189.2999221    62.283150    1.142    1.03    0.02    0.01    1.12    0.01    0.00    1.04    0.02    0.00    360.69    1.3292    0.05    22.77
132474    GOODS-S    53.0865015    -27.687486    0.683    0.64    0.01    0.02    0.62    0.00    0.00    0.66    0.01    0.00    174.31    1.1884    0.07    22.73
33414     GOODS-N    189.1540648    62.175396    1.016    0.97    0.01    0.02    0.71    0.01    0.65    1.00    0.03    0.00    89.50     1.6158    0.25    23.43
74987     GOODS-N    189.2407802    62.248600    0.849    0.92    0.00    0.00    0.97    0.02    0.01    0.92    0.03    0.00    293.54    1.3627    0.05    22.12
21592     GOODS-S    53.1459236    -27.901462    0.670    0.66    0.00    0.00    0.83    0.03    0.04    0.66    0.01    0.00    443.13    1.5615    0.07    21.69
34821     GOODS-S    53.1652086    -27.873947    1.096    1.04    0.01    0.00    1.04    0.01    0.00    1.03    0.00    0.00    249.11    1.1185    0.06    22.62
83499     GOODS-N    189.1973120    62.274485    0.871    0.87    0.00    0.00    0.87    0.01    0.03    0.87    0.00    0.00    603.06    1.5416    0.05    21.28
125098    GOODS-N    189.3846421    62.342237    1.223    1.21    0.00    0.00    1.30    0.00    0.00    1.23    0.00    0.00    319.61    1.9912    0.09    22.96
124386    GOODS-N    189.3902768    62.344510    0.841    0.86    0.02    0.01    0.93    0.09    0.02    0.86    0.06    0.01    222.50    1.4873    0.07    22.80
86522     GOODS-N    189.3232826    62.268957    0.710    0.68    0.00    0.02    1.32    0.04    0.02    0.64    0.01    0.04    269.71    1.1821    0.05    22.86
68612     GOODS-N    189.1965577    62.237297    0.610    0.73    0.07    0.02    0.63    0.02    0.02    0.68    0.06    0.02    124.64    1.3884    0.16    23.62
109794    GOODS-S    53.1431093    -27.730585    0.667    0.65    0.00    0.00    1.49    1.11    0.00    0.64    0.00    0.00    519.81    1.3874    0.05    21.24
118100    GOODS-S    53.0703038    -27.717853    0.644    0.62    0.01    0.02    0.67    0.00    0.00    0.67    0.00    0.00    159.11    1.1269    0.07    23.16
113700    GOODS-N    189.4055414    62.315743    1.085    1.02    0.02    0.04    1.10    0.03    0.39    1.07    0.05    0.01    85.51     1.2959    0.15    24.23
135087    GOODS-S    53.0807722    -27.681003    0.682    0.99    0.00    0.00    0.46    0.01    0.23    0.98    0.00    0.00    714.63    1.3917    0.04    21.07
76405     GOODS-N    189.1780463    62.250802    0.697    0.92    0.01    0.01    0.44    0.01    0.01    0.83    0.01    0.00    119.74    1.2246    0.10    23.11
19226     GOODS-S    53.1412561    -27.907070    0.663    0.65    0.01    0.01    1.32    0.00    0.00    0.73    0.00    0.00    324.85    1.4449    0.08    22.23
126762    GOODS-S    53.0823701    -27.701108    1.044    1.03    0.02    0.03    1.05    0.01    0.01    1.04    0.00    0.00    90.52     1.6301    0.16    24.20
118459    GOODS-S    53.0952520    -27.717270    0.671    0.68    0.01    0.00    0.38    0.01    0.05    0.65    0.00    0.01    104.73    1.1295    0.10    23.35
108892    GOODS-S    53.0779324    -27.736875    0.958    1.00    0.05    0.00    0.90    0.01    0.05    0.94    0.04    0.03    144.69    1.5038    0.09    22.61
92378     GOODS-N    189.1805813    62.281280    0.944    1.00    0.03    0.05    1.04    0.00    0.01    1.02    0.04    0.09    288.62    1.3911    0.06    22.06
47038     GOODS-S    53.1338939    -27.851542    0.683    0.72    0.04    0.01    0.31    0.00    0.01    0.72    0.06    0.01    153.20    1.3004    0.10    22.30
82816     GOODS-N    189.3380698    62.262313    0.778    0.82    0.00    0.01    0.70    0.00    0.01    0.78    0.00    0.01    154.46    1.2012    0.07    22.69
72524     GOODS-S    53.1303304    -27.805615    1.173    1.06    0.03    0.01    1.10    0.04    0.00    1.08    0.01    0.00    111.31    1.3781    0.12    23.73
58856     GOODS-N    189.1602768    62.220296    0.635    0.58    0.01    0.00    0.40    0.00    0.00    0.60    0.00    0.01    287.12    1.2024    0.05    22.41
89031     GOODS-S    53.1016142    -27.773408    0.895    0.90    0.00    0.00    0.89    0.00    0.01    0.90    0.00    0.00    150.49    1.7899    0.13    22.60
70857     GOODS-N    189.1161525    62.246957    0.680    0.70    0.02    0.01    0.99    0.03    0.01    0.71    0.00    0.00    547.56    1.3923    0.05    21.33
96844     GOODS-S    53.1523301    -27.761868    0.710    0.41    0.01    0.00    0.31    0.00    0.01    0.31    0.00    0.01    165.48    1.2724    0.07    23.33
113678    GOODS-S    53.0611747    -27.726963    0.910    0.97    0.01    0.01    1.49    1.13    0.00    0.94    0.00    0.01    142.71    1.3786    0.08    23.44
39728     GOODS-N    189.1700185    62.185821    0.765    0.80    0.02    0.03    0.51    0.01    0.00    0.76    0.00    0.01    124.88    1.3642    0.09    23.43
120726    GOODS-N    189.3316295    62.330061    0.778    0.82    0.03    0.01    0.35    0.00    0.01    0.76    0.01    0.01    169.07    1.2428    0.07    23.15
98131     GOODS-N    189.2542330    62.291574    0.710    0.73    0.00    0.00    0.70    0.00    0.01    0.72    0.00    0.00    739.18    1.6749    0.05    21.54
119616    GOODS-N    189.3631438    62.327969    1.010    0.94    0.06    0.03    1.11    0.01    0.00    1.01    0.01    0.01    82.46     1.3198    0.15    23.94
35853     GOODS-N    189.1421243    62.179438    1.011    0.94    0.01    0.01    0.38    0.01    0.00    0.93    0.00    0.00    129.19    1.2630    0.09    23.23
117608    GOODS-S    53.0816361    -27.717718    0.640    0.73    0.00    0.00    0.72    0.00    0.01    0.72    0.00    0.00    618.65    1.8757    0.07    21.42
82141     GOODS-N    189.1952610    62.261281    0.917    0.90    0.00    0.00    0.95    0.01    0.00    0.88    0.01    0.00    302.61    1.3626    0.05    22.12
47355     GOODS-N    189.1542324    62.199884    0.779    0.80    0.02    0.00    0.30    0.00    0.00    0.77    0.01    0.00    361.90    1.2725    0.04    21.56
100572    GOODS-S    53.1371579    -27.754179    0.765    0.80    0.05    0.01    0.37    0.00    0.01    0.75    0.05    0.02    181.72    1.2380    0.07    22.79
88929     GOODS-N    189.2792124    62.274477    0.943    0.95    0.00    0.01    0.93    0.00    0.01    0.94    0.00    0.00    197.35    1.7781    0.10    22.82
109967    GOODS-S    53.1558608    -27.735275    1.017    1.06    0.08    0.01    1.01    0.01    0.00    1.05    0.07    0.01    147.74    1.3833    0.08    23.01
98048     GOODS-S    53.1095470    -27.760050    1.050    1.15    0.00    0.00    1.21    0.00    0.01    1.21    0.00    0.00    227.42    1.8793    0.09    23.23
36989     GOODS-N    189.1697691    62.180284    1.006    1.23    0.24    0.05    0.96    0.14    0.01    1.20    0.19    0.09    82.90     1.3087    0.13    24.01
107010    GOODS-N    189.2552092    62.306395    0.942    0.93    0.04    0.00    0.90    0.00    0.00    0.90    0.00    0.00    270.77    1.1277    0.05    22.42
45026     GOODS-N    189.1799942    62.196666    1.007    1.02    0.00    0.00    1.02    0.00    0.00    1.02    0.00    0.00    228.58    1.6421    0.08    22.58
118642    GOODS-N    189.3352811    62.325305    0.836    0.83    0.06    0.00    0.37    0.01    0.00    0.74    0.01    0.04    212.96    1.2281    0.06    22.48
117225    GOODS-S    53.1081977    -27.720155    0.972    0.96    0.00    0.02    0.98    0.01    0.00    0.97    0.00    0.01    55.39     1.7565    0.29    24.78
107208    GOODS-S    53.0971826    -27.742252    1.221    1.14    0.01    0.05    1.30    0.06    0.01    1.19    0.02    0.05    60.75     1.3301    0.25    24.45
17022     GOODS-S    53.1918766    -27.912430    0.733    0.69    0.00    0.00    1.04    0.00    0.00    0.64    0.00    0.02    454.47    1.3105    0.05    21.96
121439    GOODS-N    189.3093396    62.332923    0.888    0.91    0.03    0.02    1.27    0.17    0.05    0.93    0.00    0.00    974.50    1.2618    0.04    22.64
126365    GOODS-S    53.0748433    -27.701080    0.643    0.67    0.01    0.01    0.73    0.25    0.01    0.66    0.01    0.01    125.78    1.6027    0.16    23.34
23595     GOODS-S    53.2106591    -27.899203    0.976    0.96    0.02    0.01    0.93    0.01    0.00    0.93    0.01    0.01    94.61     1.3031    0.10    23.71
98698     GOODS-S    53.1119356    -27.757828    0.831    0.99    0.06    0.04    1.04    0.00    0.00    1.01    0.05    0.03    291.56    1.3658    0.06    22.33
97568     GOODS-S    53.1252542    -27.756535    0.955    1.37    0.10    0.03    1.05    0.01    0.00    1.36    0.07    0.00    371.51    1.2604    0.05    21.93
88858     GOODS-N    189.1765570    62.272816    0.854    0.94    0.01    0.01    0.38    0.00    0.01    0.92    0.02    0.03    133.03    1.3912    0.09    23.28
109170    GOODS-N    189.2956885    62.309360    0.631    0.69    0.01    0.01    0.64    0.01    0.01    0.66    0.00    0.00    308.04    1.7988    0.10    22.79
50214     GOODS-N    189.1413327    62.204732    1.016    1.01    0.07    0.01    1.26    0.00    0.00    1.08    0.01    0.00    476.25    1.5298    0.09    22.80
91474     GOODS-N    189.2850939    62.277525    1.222    1.13    0.00    0.01    1.15    0.00    0.00    1.15    0.00    0.01    98.78     1.3217    0.19    23.59
40991     GOODS-N    189.1849611    62.192549    1.013    1.01    0.00    0.00    1.02    0.01    0.00    1.01    0.00    0.00    496.61    1.7888    0.06    21.48
94097     GOODS-N    189.2203911    62.281966    0.761    0.80    0.05    0.04    0.78    0.07    0.00    0.77    0.01    0.00    101.45    1.1584    0.09    23.79
108922    GOODS-S    53.1382054    -27.737523    0.665    0.70    0.00    0.00    0.65    0.00    0.27    0.69    0.04    0.01    131.91    1.5801    0.14    23.55
117825    GOODS-N    189.3957805    62.323567    0.634    0.58    0.00    0.00    0.70    0.01    0.00    0.61    0.02    0.00    490.62    1.2703    0.04    21.77
117180    GOODS-S    53.1507119    -27.716204    0.967    0.98    0.00    0.00    1.40    0.00    0.00    0.68    0.00    0.00    214.00    1.9208    0.08    21.49
57792     GOODS-N    189.2310375    62.219798    0.955    0.94    0.00    0.00    0.94    0.00    0.00    0.94    0.00    0.00    296.22    1.6904    0.07    22.41
103139    GOODS-N    189.2447370    62.299235    0.942    0.92    0.00    0.00    0.92    0.00    0.00    0.92    0.00    0.00    222.05    1.4482    0.07    22.87
105547    GOODS-S    53.1375911    -27.743506    0.605    0.66    0.00    0.00    0.61    0.00    0.00    0.62    0.00    0.00    910.71    1.6710    0.05    20.74
71200     GOODS-S    53.1996796    -27.810448    0.682    0.71    0.06    0.03    0.51    0.00    0.00    0.61    0.03    0.00    80.85     1.2886    0.15    23.79
87000     GOODS-N    189.1375951    62.271215    0.853    0.83    0.00    0.00    0.90    0.00    0.00    0.83    0.01    0.00    284.67    1.4315    0.06    22.25
89993     GOODS-N    189.1793699    62.275523    0.870    0.88    0.01    0.01    0.41    0.01    0.00    0.81    0.00    0.00    248.84    1.2455    0.05    22.37
62107     GOODS-N    189.1603789    62.227500    1.018    1.03    0.00    0.00    0.95    0.00    0.00    1.03    0.00    0.00    177.73    1.6577    0.09    22.97
39842     GOODS-N    189.1831814    62.185293    0.845    0.95    0.01    0.00    0.51    0.00    0.01    0.83    0.00    0.00    200.38    1.1043    0.05    22.93
62122     GOODS-S    53.1916475    -27.828335    0.627    0.64    0.06    0.08    0.45    0.03    0.14    0.68    0.04    0.06    81.70     1.2613    0.17    24.28
23142     GOODS-S    53.1606733    -27.897112    0.620    0.69    0.00    0.00    0.65    0.00    0.00    0.69    0.00    0.00    1358.70    1.6459    0.05    20.38
90388     GOODS-S    53.1059353    -27.771416    0.896    0.93    0.01    0.00    0.77    0.00    0.08    0.92    0.03    0.01    353.71    1.2653    0.05    22.08
60709     GOODS-S    53.1909224    -27.831035    1.228    1.17    0.03    0.02    1.24    0.00    0.00    1.16    0.03    0.08    92.70     1.2878    0.16    24.25
79903     GOODS-N    189.1893278    62.256443    0.682    0.71    0.01    0.00    0.40    0.00    0.00    0.67    0.01    0.03    283.14    1.1403    0.05    22.27
102163    GOODS-S    53.1152531    -27.751588    1.110    1.01    0.04    0.01    0.98    0.00    0.00    0.98    0.00    0.01    68.63     1.2123    0.16    24.15
106649    GOODS-S    53.1587815    -27.742386    1.190    1.17    0.00    0.00    1.20    0.01    0.01    1.18    0.00    0.01    150.54    1.6132    0.11    22.96
61172     GOODS-S    53.1647452    -27.824545    0.650    0.67    0.00    0.00    0.67    0.00    0.22    0.67    0.00    0.00    625.22    1.5853    0.05    21.35
133802    GOODS-S    53.0777266    -27.683883    0.710    1.06    0.02    0.01    1.11    0.00    0.00    1.11    0.00    0.00    91.48     1.3006    0.14    23.37
106067    GOODS-S    53.0940969    -27.740505    0.738    0.80    0.03    0.00    0.76    0.05    0.01    0.80    0.01    0.00    882.60    1.3594    0.04    20.59
84520     GOODS-N    189.1592064    62.268062    0.857    0.84    0.01    0.00    0.85    0.00    0.01    0.84    0.00    0.00    444.25    1.7501    0.06    21.75
18260     GOODS-S    53.1933713    -27.903872    0.664    0.69    0.00    0.00    1.49    0.00    0.00    0.69    0.00    0.00    1314.17    1.3667    0.04    19.96
60481     GOODS-S    53.1462700    -27.831469    1.096    1.00    0.04    0.04    1.32    0.01    0.17    0.95    0.00    0.14    41.12     1.1695    0.29    24.52
126406    GOODS-S    53.0221164    -27.701411    0.861    0.90    0.02    0.02    1.40    0.08    0.00    0.96    0.00    0.01    176.41    1.1200    0.09    23.75
53708     GOODS-N    189.2094343    62.212731    0.681    0.67    0.00    0.00    0.68    0.01    0.24    0.67    0.00    0.00    501.56    1.6035    0.06    21.50
41115     GOODS-S    53.2136575    -27.864474    0.980    0.92    0.03    0.02    0.91    0.00    0.09    0.93    0.03    0.01    45.55     1.2435    0.23    23.50
108510    GOODS-S    53.1477213    -27.739197    0.880    0.88    0.00    0.00    0.90    0.01    0.00    0.89    0.01    0.00    223.49    1.6173    0.07    22.91
112789    GOODS-S    53.1061108    -27.724322    0.668    0.66    0.00    0.00    0.89    0.03    0.02    0.63    0.00    0.01    956.00    1.5216    0.05    20.53
72905     GOODS-S    53.1802421    -27.798928    0.666    0.70    0.06    0.01    0.50    0.01    0.00    0.67    0.04    0.01    680.72    1.3782    0.04    21.02
88671     GOODS-S    53.1197250    -27.772304    0.735    0.72    0.00    0.00    0.73    0.00    0.25    0.74    0.02    0.00    423.41    1.6061    0.06    21.59
90557     GOODS-N    189.3143761    62.275709    0.852    0.83    0.00    0.01    0.59    0.10    0.01    0.79    0.00    0.00    271.02    1.1678    0.05    22.61
83503     GOODS-N    189.2025506    62.264620    0.852    0.84    0.00    0.00    0.85    0.00    0.00    0.84    0.00    0.00    534.24    1.6101    0.05    21.62
117632    GOODS-S    53.0471377    -27.709112    0.607    0.58    0.02    0.01    0.34    0.01    0.00    0.56    0.00    0.00    885.11    1.2135    0.04    20.68
119764    GOODS-N    189.3263534    62.327299    1.225    1.30    0.03    0.03    1.31    0.02    0.05    1.22    0.00    0.10    82.39     1.5596    0.25    24.20
111648    GOODS-N    189.3538023    62.312340    1.224    1.14    0.01    0.03    1.12    0.01    0.06    1.18    0.01    0.00    137.36    1.1329    0.11    23.61
91095     GOODS-S    53.1363113    -27.763179    0.955    1.01    0.06    0.00    1.02    0.06    0.00    1.01    0.00    0.00    546.42    1.4961    0.05    21.43
58703     GOODS-N    189.1399619    62.222202    0.845    0.83    0.02    0.06    0.78    0.03    0.02    0.83    0.02    0.02    494.69    1.3145    0.04    21.53
134389    GOODS-S    53.0854533    -27.683033    0.895    0.94    0.01    0.01    0.83    0.00    0.00    0.90    0.04    0.02    170.14    1.2680    0.07    22.36
95002     GOODS-N    189.4097481    62.288231    0.880    0.90    0.00    0.00    0.88    0.01    0.01    0.89    0.00    0.00    205.49    1.7611    0.10    22.13
83106     GOODS-N    189.1455086    62.263566    0.854    0.82    0.00    0.02    0.92    0.00    0.02    0.79    0.01    0.01    267.69    1.4163    0.06    22.18
79928     GOODS-N    189.1813500    62.258988    0.847    0.83    0.00    0.00    0.73    0.02    0.00    0.76    0.00    0.00    213.68    1.2007    0.05    22.64
42014     GOODS-N    189.1773335    62.189407    0.845    0.91    0.02    0.01    0.77    0.00    0.01    0.80    0.01    0.00    186.01    1.1445    0.06    22.88
75653     GOODS-N    189.1605828    62.248679    0.849    0.88    0.05    0.00    0.84    0.00    0.01    0.85    0.03    0.02    166.10    1.4658    0.08    23.28
81513     GOODS-N    189.2327902    62.259489    0.850    0.84    0.01    0.02    0.71    0.02    0.01    0.83    0.00    0.01    94.80     1.4403    0.13    24.02
112617    GOODS-S    53.0393961    -27.726626    1.023    1.01    0.01    0.01    0.97    0.00    0.00    1.02    0.05    0.00    84.58     1.4975    0.14    23.37
17024     GOODS-S    53.1533697    -27.913962    0.661    0.67    0.02    0.00    0.41    0.00    0.00    0.66    0.00    0.00    278.36    1.1823    0.05    22.19
63227     GOODS-N    189.1535471    62.229405    0.846    0.85    0.03    0.01    0.32    0.00    0.02    0.85    0.04    0.00    417.67    1.3096    0.04    21.72
59024     GOODS-N    189.1431247    62.220131    0.845    0.92    0.01    0.00    0.80    0.10    0.00    0.86    0.06    0.00    179.28    1.2686    0.07    22.85
50799     GOODS-N    189.2360180    62.205595    0.954    0.96    0.00    0.00    0.96    0.00    0.02    0.96    0.00    0.00    219.24    1.6535    0.07    22.68
115781    GOODS-S    53.1484734    -27.719482    1.222    1.15    0.00    0.00    1.21    0.00    0.00    1.15    0.00    0.00    156.30    1.6731    0.11    23.01
76592     GOODS-S    53.1736667    -27.797363    0.668    0.58    0.02    0.07    0.36    0.00    0.00    0.64    0.00    0.00    132.67    1.1977    0.08    23.50
26158     GOODS-S    53.1785644    -27.890211    0.650    0.66    0.00    0.00    0.66    0.00    0.00    0.66    0.00    0.00    842.00    1.7049    0.05    20.99
111741    GOODS-S    53.0454611    -27.728629    0.998    1.00    0.02    0.03    1.10    0.00    0.01    1.02    0.03    0.01    330.77    1.4715    0.05    21.61
112509    GOODS-N    189.4184551    62.314892    0.955    1.01    0.06    0.01    1.46    0.01    0.01    1.00    0.05    0.03    141.09    1.3632    0.09    23.03
79185     GOODS-N    189.1656552    62.263279    0.848    0.84    0.00    0.00    0.96    0.11    0.00    0.85    0.00    0.00    528.87    1.6492    0.05    21.36
54598     GOODS-N    189.2245564    62.215020    0.642    0.64    0.02    0.03    0.61    0.01    0.01    0.64    0.03    0.01    694.02    1.3576    0.04    20.98
121302    GOODS-N    189.3372338    62.332220    0.778    0.76    0.02    0.00    0.30    0.00    0.00    0.72    0.00    0.01    311.43    1.2509    0.05    22.16
119879    GOODS-N    189.3599907    62.329089    1.010    1.00    0.00    0.00    1.00    0.00    0.00    1.00    0.00    0.00    284.78    1.7751    0.07    22.50
41630     GOODS-N    189.1987192    62.188955    1.223    1.20    0.06    0.12    1.12    0.00    0.00    1.23    0.09    0.09    111.73    1.2653    0.14    23.17
31899     GOODS-S    53.1398202    -27.880603    1.077    1.12    0.04    0.00    1.17    0.11    0.00    1.11    0.03    0.02    354.71    1.4295    0.06    22.06
95449     GOODS-N    189.3288829    62.287190    0.935    0.88    0.06    0.07    0.36    0.01    0.00    0.89    0.00    0.00    105.59    1.1509    0.09    23.24
13543     GOODS-S    53.1314798    -27.921453    1.134    1.20    0.30    0.02    1.12    0.07    0.01    1.16    0.09    0.03    87.55     1.3944    0.15    23.99
93602     GOODS-N    189.1672976    62.282149    0.943    0.93    0.00    0.00    0.94    0.00    0.00    0.93    0.00    0.00    471.82    1.6498    0.05    22.18
46765     GOODS-N    189.2579665    62.197271    1.020    0.96    0.01    0.01    0.99    0.00    0.00    0.99    0.01    0.00    92.69     1.1438    0.10    23.87
104774    GOODS-S    53.0861053    -27.746234    0.726    0.68    0.02    0.00    0.72    0.01    0.00    0.68    0.00    0.00    365.72    1.6076    0.07    21.95
93627     GOODS-S    53.1090557    -27.767658    1.221    1.19    0.15    0.10    1.17    0.14    0.01    1.10    0.07    0.07    36.90     1.2275    0.41    24.73
88020     GOODS-N    189.1544383    62.270859    0.852    0.83    0.01    0.02    0.63    0.00    0.01    0.74    0.01    0.00    128.18    1.3220    0.08    23.38
93815     GOODS-S    53.1812066    -27.765670    1.220    1.18    0.06    0.00    1.20    0.00    0.01    1.20    0.08    0.02    231.97    1.2418    0.07    22.68
102847    GOODS-S    53.1001026    -27.751121    1.110    1.05    0.02    0.02    1.10    0.00    0.00    1.07    0.00    0.03    97.39     1.2604    0.12    23.93
92535     GOODS-N    189.1767644    62.279170    0.836    0.83    0.01    0.02    0.83    0.00    0.01    0.83    0.01    0.01    234.15    1.3615    0.05    22.85
85920     GOODS-N    189.2502329    62.268303    1.014    0.96    0.00    0.00    0.98    0.00    0.00    0.98    0.00    0.00    274.63    1.3139    0.05    22.33
91148     GOODS-N    189.1672069    62.276870    0.849    1.03    0.20    0.03    0.80    0.01    0.01    0.82    0.01    0.08    134.89    1.3870    0.09    23.38
103146    GOODS-S    53.1527857    -27.750513    1.019    0.98    0.02    0.03    1.01    0.00    0.01    1.01    0.00    0.00    76.02     1.7219    0.19    24.21
79351     GOODS-N    189.1574350    62.256407    1.221    1.13    0.00    0.06    1.15    0.01    0.04    1.14    0.00    0.00    96.38     1.2151    0.16    23.82
25184     GOODS-S    53.1426003    -27.895068    0.685    0.90    0.07    0.00    0.63    0.00    0.15    0.89    0.08    0.01    97.96     1.5131    0.19    23.48
65022     GOODS-N    189.2313299    62.231529    1.145    1.03    0.03    0.01    1.11    0.00    0.00    1.09    0.00    0.00    163.89    1.2564    0.08    22.75
105048    GOODS-N    189.2771661    62.305090    0.856    0.83    0.00    0.02    0.85    0.00    0.00    0.85    0.01    0.00    235.86    1.5818    0.07    22.88
22402     GOODS-S    53.1418669    -27.901909    0.823    0.87    0.02    0.00    0.75    0.00    0.01    0.83    0.03    0.01    259.59    1.2419    0.05    22.33
107136    GOODS-S    53.1073466    -27.741929    0.891    0.98    0.00    0.00    0.99    0.08    0.00    0.99    0.00    0.00    163.54    1.4660    0.08    23.19
98420     GOODS-N    189.3300095    62.291136    1.200    1.13    0.13    0.03    1.12    0.00    0.01    1.12    0.03    0.02    109.52    1.2464    0.14    23.85
25390     GOODS-S    53.1307081    -27.888658    1.000    1.11    0.03    0.02    1.24    0.00    0.01    1.11    0.02    0.02    197.11    1.5136    0.09    22.01
33294     GOODS-S    53.1586671    -27.880188    1.035    0.99    0.01    0.00    0.96    0.00    0.00    1.01    0.00    0.00    176.43    1.1476    0.06    23.49
43997     GOODS-S    53.1618662    -27.858128    0.754    0.64    0.00    0.02    0.65    0.01    0.03    0.65    0.00    0.00    132.38    1.2603    0.10    23.45
111030    GOODS-S    53.0425693    -27.733020    1.058    1.03    0.04    0.03    0.74    0.29    0.01    0.94    0.00    0.13    47.18     1.2297    0.20    24.66
93239     GOODS-N    189.3436071    62.280933    0.841    0.85    0.03    0.02    0.81    0.02    0.03    0.84    0.04    0.01    171.31    1.3494    0.07    22.75
66256     GOODS-S    53.1932050    -27.820214    0.683    0.66    0.00    0.03    0.68    0.00    0.01    0.69    0.00    0.00    367.00    1.7494    0.08    22.35
45496     GOODS-N    189.2052291    62.196807    0.960    0.96    0.02    0.00    1.02    0.07    0.01    0.95    0.01    0.01    179.82    1.4411    0.08    22.96
61291     GOODS-N    189.1623525    62.224831    1.011    1.00    0.00    0.00    1.00    0.00    0.00    1.00    0.00    0.00    241.50    1.6701    0.07    23.00
108987    GOODS-S    53.1570855    -27.737865    1.215    1.36    0.02    0.03    1.13    0.15    0.32    1.10    0.07    0.01    76.98     1.2536    0.20    23.48
112840    GOODS-S    53.1347278    -27.729402    1.026    0.98    0.01    0.02    0.86    0.00    0.00    0.98    0.01    0.00    75.77     1.3102    0.17    24.36
123476    GOODS-N    189.3758964    62.342342    0.634    0.64    0.02    0.01    0.34    0.00    0.15    0.60    0.03    0.03    611.24    1.2337    0.04    21.00
120825    GOODS-S    53.0960605    -27.707305    0.733    0.70    0.00    0.00    0.37    0.00    0.17    0.66    0.02    0.01    272.75    1.2151    0.05    22.03
34128     GOODS-S    53.1589571    -27.877881    0.734    0.67    0.01    0.01    0.83    0.00    0.03    0.66    0.00    0.00    228.19    1.3185    0.06    22.83
46766     GOODS-N    189.1889185    62.198477    0.968    0.98    0.01    0.01    1.01    0.01    0.00    1.00    0.00    0.00    156.58    1.7491    0.12    23.32
78475     GOODS-N    189.1491249    62.253905    0.854    0.84    0.00    0.01    0.85    0.00    0.00    0.85    0.01    0.00    165.46    1.6116    0.10    23.34
62388     GOODS-N    189.1976740    62.225022    0.964    0.91    0.02    0.04    0.79    0.00    0.00    0.86    0.00    0.01    82.35     1.2814    0.13    23.76
67582     GOODS-N    189.2202524    62.234699    1.014    0.99    0.01    0.01    1.02    0.02    0.00    0.98    0.01    0.01    139.62    1.2178    0.09    23.25
81749     GOODS-N    189.1758510    62.262638    0.858    1.20    0.00    0.00    1.01    0.01    0.00    1.19    0.01    0.00    514.03    1.3581    0.04    21.39
99490     GOODS-S    53.1065888    -27.758035    0.667    0.58    0.05    0.15    0.53    0.01    0.17    0.70    0.02    0.02    62.97     1.3280    0.17    24.43
76125     GOODS-S    53.1385500    -27.799460    1.098    1.02    0.06    0.06    1.14    0.02    0.14    1.09    0.09    0.05    72.02     1.3083    0.19    24.75
70232     GOODS-S    53.1564022    -27.810814    0.665    0.68    0.00    0.00    0.37    0.01    0.00    0.66    0.01    0.01    726.89    1.1592    0.03    20.98
86999     GOODS-N    189.3033036    62.271670    0.851    0.83    0.01    0.00    0.89    0.00    0.00    0.89    0.00    0.00    363.46    1.3512    0.05    22.34
93364     GOODS-N    189.3841570    62.282941    0.975    0.96    0.05    0.00    1.10    0.07    0.07    0.95    0.04    0.02    761.60    1.4198    0.04    21.63
62376     GOODS-N    189.1804328    62.225739    0.904    0.83    0.01    0.01    0.34    0.01    0.00    0.89    0.00    0.00    116.69    1.3497    0.10    23.41
54405     GOODS-N    189.1663611    62.213902    0.846    0.82    0.00    0.00    0.84    0.00    0.00    0.82    0.01    0.00    575.11    1.3481    0.04    21.32
122766    GOODS-S    53.0717630    -27.708439    0.605    0.50    0.02    0.02    0.33    0.01    0.00    0.55    0.01    0.00    128.00    1.1752    0.11    23.01
94812     GOODS-N    189.1614505    62.285139    0.682    0.59    0.00    0.05    0.42    0.00    0.00    0.65    0.00    0.00    526.09    1.2520    0.04    21.66
36110     GOODS-S    53.1724271    -27.873753    0.611    0.59    0.01    0.00    0.67    0.00    0.00    0.62    0.00    0.00    161.95    1.3981    0.10    23.22
52896     GOODS-N    189.1991331    62.209159    0.961    0.94    0.01    0.01    0.37    0.01    0.01    0.91    0.01    0.01    133.80    1.3043    0.08    23.37
27974     GOODS-S    53.1466117    -27.889677    0.670    0.76    0.01    0.00    0.66    0.00    0.00    0.75    0.03    0.00    254.65    1.7139    0.11    22.75
86604     GOODS-S    53.1452229    -27.777903    1.099    1.13    0.09    0.04    1.08    0.00    0.01    1.13    0.10    0.02    189.38    1.3358    0.07    23.27
117865    GOODS-S    53.1300388    -27.719551    1.022    1.01    0.05    0.02    0.99    0.60    0.00    0.99    0.02    0.00    81.77     1.3456    0.15    24.73
30763     GOODS-S    53.1654674    -27.885331    0.685    0.69    0.02    0.02    0.53    0.01    0.08    0.65    0.00    0.05    176.29    1.1834    0.08    22.89
94231     GOODS-N    189.3795897    62.287426    1.013    0.98    0.05    0.01    1.09    0.01    0.02    1.00    0.05    0.00    358.40    1.4252    0.05    21.94
71071     GOODS-S    53.1323007    -27.810923    0.996    0.94    0.00    0.01    1.49    0.71    0.00    0.94    0.01    0.03    51.92     1.4144    0.22    24.69
127226    GOODS-S    53.0617823    -27.699201    0.680    0.67    0.00    0.00    0.67    0.00    0.03    0.67    0.00    0.00    357.05    1.6645    0.08    22.35
52460     GOODS-N    189.2315221    62.212656    0.791    0.81    0.00    0.00    0.36    0.00    0.00    0.78    0.00    0.01    315.63    1.3750    0.05    21.99
77821     GOODS-S    53.1376154    -27.791914    0.998    0.91    0.00    0.01    1.04    0.00    0.00    0.99    0.01    0.00    224.23    1.3850    0.08    22.61
62223     GOODS-S    53.1418806    -27.827172    0.840    0.84    0.01    0.01    0.85    0.05    0.00    0.84    0.03    0.01    151.41    1.6829    0.13    23.53
77555     GOODS-N    189.1353010    62.253679    0.683    0.78    0.02    0.00    0.35    0.05    0.00    0.78    0.01    0.00    352.75    1.3841    0.05    21.92
89112     GOODS-N    189.3512440    62.275530    0.852    0.91    0.00    0.01    0.31    0.01    0.00    0.86    0.00    0.05    296.18    1.2534    0.05    22.13
79587     GOODS-N    189.3103218    62.258285    0.857    0.84    0.00    0.00    0.87    0.00    0.00    0.83    0.00    0.00    275.63    1.8125    0.09    22.26
117715    GOODS-N    189.4000044    62.322069    1.026    0.96    0.03    0.05    1.16    0.01    0.07    0.98    0.02    0.06    100.71    1.3259    0.13    24.26
58222     GOODS-S    53.2087572    -27.834432    0.713    0.73    0.01    0.01    0.73    0.07    0.01    0.72    0.01    0.01    146.05    1.3321    0.10    23.55
121733    GOODS-S    53.0399146    -27.711628    0.683    0.68    0.02    0.02    0.67    0.00    0.00    0.67    0.00    0.00    171.17    1.1474    0.07    23.38
98209     GOODS-N    189.3194843    62.292583    1.146    1.49    0.06    0.00    1.47    0.00    0.01    1.49    0.09    0.00    286.62    1.2189    0.05    22.64
112448    GOODS-S    53.1554831    -27.726190    0.660    0.66    0.01    0.00    0.95    0.14    0.00    0.66    0.01    0.00    371.84    1.5347    0.07    21.85
109900    GOODS-S    53.1128097    -27.734630    0.739    0.92    0.02    0.00    0.41    0.00    0.00    0.73    0.01    0.00    370.58    1.1311    0.04    22.40
113555    GOODS-S    53.1148764    -27.725394    0.607    0.68    0.01    0.03    0.45    0.00    0.00    0.71    0.00    0.01    237.33    1.3811    0.08    22.59
47101     GOODS-S    53.2063098    -27.851605    0.783    0.75    0.01    0.01    0.45    0.01    0.00    0.76    0.00    0.01    303.79    1.2263    0.05    22.07
91947     GOODS-N    189.1685725    62.278265    0.849    0.95    0.01    0.02    0.53    0.01    0.00    0.85    0.00    0.00    120.13    1.1844    0.09    23.95
45451     GOODS-N    189.1595647    62.197454    0.841    0.94    0.06    0.00    0.85    0.01    0.00    0.94    0.05    0.00    257.71    1.4238    0.06    22.39
90536     GOODS-N    189.2420607    62.277510    1.017    1.04    0.00    0.00    1.03    0.01    0.00    1.03    0.00    0.00    278.02    1.7809    0.07    22.57
38445     GOODS-N    189.2005634    62.183952    0.649    0.72    0.03    0.02    0.38    0.01    0.00    0.69    0.04    0.03    191.30    1.2671    0.09    22.50
68525     GOODS-S    53.1711820    -27.814712    0.683    0.45    0.00    0.00    0.35    0.00    0.00    0.46    0.00    0.00    979.91    1.1698    0.03    20.57
96423     GOODS-N    189.3643627    62.287230    0.778    0.85    0.00    0.13    0.37    0.00    0.00    0.83    0.00    0.19    191.74    1.2053    0.06    22.69
76094     GOODS-S    53.1554484    -27.791484    0.710    0.66    0.00    0.00    0.92    0.04    0.00    0.65    0.00    0.00    1269.14    1.4431    0.04    20.30
109851    GOODS-N    189.2711498    62.312059    0.875    0.90    0.01    0.03    0.33    0.03    1.08    0.88    0.01    0.00    141.76    1.2836    0.08    23.29
17495     GOODS-S    53.1303655    -27.913615    0.661    0.85    0.07    0.04    1.42    0.01    0.01    0.86    0.08    0.02    74.49     1.1057    0.17    24.06
123538    GOODS-N    189.3931748    62.341860    0.938    0.93    0.00    0.00    1.05    0.02    0.05    0.93    0.00    0.00    385.52    1.5912    0.06    21.93
66708     GOODS-S    53.1617076    -27.819261    0.669    0.88    0.02    0.01    0.34    0.00    0.01    0.77    0.01    0.00    244.11    1.2610    0.07    22.88
88347     GOODS-N    189.3539121    62.273490    0.709    0.59    0.02    0.01    1.18    0.02    0.01    0.57    0.01    0.02    127.94    1.2280    0.09    23.50
85256     GOODS-S    53.1288245    -27.780420    1.173    1.23    0.20    0.12    1.11    0.01    0.10    1.21    0.09    0.12    90.82     1.4434    0.16    23.95
50670     GOODS-N    189.1624276    62.205493    0.608    0.55    0.01    0.01    0.76    0.00    0.00    0.59    0.00    0.00    302.61    1.3390    0.06    22.23
43618     GOODS-N    189.1825663    62.195238    0.768    0.73    0.00    0.00    0.77    0.01    0.01    0.73    0.00    0.00    795.94    1.5962    0.05    20.90
107263    GOODS-N    189.3201245    62.306652    0.839    0.91    0.00    0.00    1.37    0.00    0.00    0.84    0.00    0.00    264.20    1.3617    0.07    22.77
117725    GOODS-S    53.0404348    -27.713365    0.735    0.71    0.06    0.06    1.02    0.02    0.02    0.73    0.03    0.03    701.90    1.4675    0.05    20.86
36708     GOODS-N    189.1417078    62.181841    0.764    0.79    0.02    0.01    0.47    0.00    0.00    0.74    0.01    0.01    356.96    1.2192    0.04    21.62
93811     GOODS-S    53.1460878    -27.766564    0.954    0.85    0.02    0.04    0.32    0.00    0.03    0.92    0.00    0.02    106.31    1.2157    0.09    23.73
116636    GOODS-N    189.3095285    62.320093    1.224    1.04    0.02    0.03    1.19    0.02    0.01    1.11    0.00    0.01    98.01     1.4661    0.16    23.84
48229     GOODS-N    189.1915296    62.200388    0.679    0.56    0.03    0.02    0.84    0.01    0.00    0.65    0.00    0.00    93.88     1.1873    0.10    23.67
121095    GOODS-S    53.0792362    -27.711868    1.019    0.97    0.00    0.00    1.01    0.01    0.00    0.97    0.00    0.05    151.16    1.6961    0.11    23.43
97879     GOODS-N    189.3980533    62.301465    0.840    0.85    0.04    0.00    1.49    0.00    0.00    0.84    0.03    0.01    586.22    1.3740    0.05    20.73
78300     GOODS-N    189.2256455    62.254197    0.849    0.83    0.01    0.13    0.49    0.00    0.00    0.81    0.00    0.00    250.04    1.1776    0.05    22.77
112486    GOODS-N    189.3236425    62.314013    0.835    0.95    0.04    0.01    0.49    0.00    0.01    0.81    0.00    0.00    123.66    1.1269    0.08    23.66
103037    GOODS-S    53.1594073    -27.748641    0.666    0.67    0.00    0.02    0.64    0.00    0.01    0.67    0.00    0.00    385.98    1.7601    0.08    21.72
89845     GOODS-N    189.3358390    62.274894    0.840    0.83    0.01    0.00    0.63    0.02    0.01    0.81    0.05    0.02    312.40    1.2756    0.05    21.76
58181     GOODS-S    53.1680222    -27.832514    0.650    0.65    0.00    0.02    0.66    0.00    0.01    0.66    0.00    0.01    362.04    1.7894    0.08    22.28
76098     GOODS-N    189.2013683    62.252073    0.938    0.86    0.00    0.00    0.94    0.01    0.00    0.92    0.00    0.00    429.93    1.8354    0.07    22.10
86357     GOODS-N    189.1617285    62.268264    0.854    0.86    0.00    0.00    0.86    0.00    0.00    0.86    0.00    0.00    317.54    1.7414    0.07    22.68
79426     GOODS-N    189.2179819    62.260341    0.939    0.93    0.00    0.01    0.95    0.00    0.01    0.95    0.02    0.00    285.63    1.6821    0.07    22.15
48189     GOODS-N    189.1667451    62.202052    1.017    0.97    0.00    0.00    1.02    0.00    0.00    0.99    0.00    0.00    326.23    1.5970    0.06    22.39
26891     GOODS-S    53.1441777    -27.890151    1.099    1.28    0.09    0.01    1.06    0.00    0.00    1.27    0.17    0.01    312.58    1.1351    0.05    22.40
97070     GOODS-N    189.2308114    62.288324    0.941    0.90    0.00    0.20    0.96    0.01    0.00    0.89    0.00    0.21    127.94    1.4068    0.10    23.59
92108     GOODS-N    189.3597889    62.279739    1.183    1.11    0.03    0.02    1.12    0.00    0.04    1.12    0.00    0.04    138.73    1.2083    0.09    23.72
74133     GOODS-S    53.1489575    -27.799680    0.665    0.67    0.00    0.00    0.88    0.04    0.03    0.67    0.00    0.00    1056.98    1.5417    0.04    20.80
56190     GOODS-N    189.1981062    62.214635    0.681    0.57    0.04    0.02    0.74    0.28    0.01    0.70    0.00    0.00    102.98    1.3224    0.13    23.94
78710     GOODS-S    53.1491348    -27.792985    1.223    1.21    0.05    0.01    1.14    0.01    0.13    1.23    0.10    0.01    67.81     1.4241    0.20    24.60
109885    GOODS-S    53.0713359    -27.735481    0.730    0.72    0.03    0.00    0.72    0.00    0.01    0.72    0.00    0.00    165.99    1.6307    0.12    23.11
84001     GOODS-N    189.2388180    62.266877    0.940    0.83    0.04    0.06    0.94    0.01    0.00    0.96    0.02    0.01    81.43     1.4100    0.15    23.42
122616    GOODS-N    189.3817051    62.335724    1.153    1.03    0.01    0.03    1.15    0.00    0.00    1.15    0.01    0.00    96.93     1.2774    0.15    23.30
74641     GOODS-N    189.1747314    62.249069    0.850    0.94    0.06    0.00    0.76    0.01    0.22    0.94    0.06    0.01    176.49    1.4086    0.08    22.97
76917     GOODS-N    189.1814877    62.251585    0.848    0.83    0.01    0.03    0.78    0.14    0.00    0.82    0.01    0.00    150.28    1.2824    0.08    23.02
113361    GOODS-S    53.1132340    -27.726632    0.668    0.74    0.00    0.00    1.49    0.01    0.00    0.73    0.05    0.01    235.84    1.3452    0.08    22.46
14386     GOODS-S    53.1397446    -27.920454    0.658    0.64    0.02    0.01    0.63    0.00    0.01    0.66    0.02    0.00    177.05    1.3325    0.09    22.99
27994     GOODS-S    53.1335325    -27.890769    0.988    0.91    0.05    0.03    0.43    0.07    0.00    0.95    0.01    0.00    77.04     1.2458    0.14    24.14
57446     GOODS-S    53.1521569    -27.835112    0.989    0.73    0.00    0.01    0.43    0.02    0.00    0.71    0.05    0.00    466.03    1.1547    0.04    21.59
17704     GOODS-S    53.1847841    -27.913397    0.732    0.61    0.02    0.01    0.73    0.01    0.04    0.67    0.01    0.01    151.80    1.4388    0.11    23.28
55923     GOODS-N    189.1138417    62.216061    1.223    1.21    0.00    0.01    1.15    0.01    0.00    1.21    0.00    0.00    328.03    1.1851    0.06    22.76
68675     GOODS-S    53.1745112    -27.814960    0.666    0.68    0.00    0.00    0.69    0.00    0.00    0.62    0.00    0.00    510.38    1.1598    0.04    22.01
37181     GOODS-N    189.1591231    62.181325    0.766    0.74    0.05    0.06    0.61    0.00    0.01    0.70    0.01    0.00    75.12     1.1793    0.13    23.73
119723    GOODS-N    189.3504106    62.327519    0.804    0.98    0.00    0.00    0.48    0.00    0.01    0.82    0.01    0.01    292.28    1.1547    0.04    22.82
122560    GOODS-N    189.3970214    62.335577    1.083    1.07    0.01    0.00    1.06    0.00    0.01    1.04    0.00    0.03    389.61    1.1915    0.04    22.06
61447     GOODS-S    53.1852305    -27.827841    0.840    1.00    0.00    0.02    0.85    0.00    0.00    1.01    0.00    0.00    241.49    1.8455    0.09    22.93
43816     GOODS-S    53.1378275    -27.856631    0.735    0.73    0.09    0.03    0.72    0.00    0.20    0.72    0.08    0.00    133.66    1.4435    0.12    21.79
123843    GOODS-S    53.1053746    -27.706719    0.613    0.36    0.00    0.00    0.32    0.00    0.01    0.30    0.00    0.00    322.49    1.1811    0.05    22.41
70787     GOODS-N    189.2451694    62.243034    0.678    0.85    0.03    0.02    0.39    0.00    0.36    0.84    0.02    0.02    778.78    1.3838    0.04    20.73
35765     GOODS-S    53.1631421    -27.873062    0.761    0.84    0.00    0.00    1.02    0.01    0.00    0.83    0.00    0.12    288.77    1.3870    0.06    22.25
65620     GOODS-S    53.1649789    -27.819329    0.970    0.97    0.00    0.00    0.97    0.00    0.00    0.97    0.00    0.00    657.50    1.6858    0.05    21.44
85298     GOODS-S    53.1790635    -27.780521    1.036    1.11    0.00    0.00    1.01    0.00    0.00    1.10    0.00    0.01    83.61     1.7270    0.17    24.33
123472    GOODS-S    53.0930594    -27.707373    1.010    1.03    0.01    0.01    0.99    0.00    0.00    1.04    0.00    0.01    118.60    1.7366    0.14    23.56
123290    GOODS-N    189.3980521    62.338414    1.142    1.16    0.05    0.00    1.14    0.07    0.00    1.16    0.04    0.00    165.23    1.3705    0.08    22.87
83237     GOODS-N    189.1616765    62.263124    0.904    0.82    0.00    0.02    0.32    0.00    0.00    0.82    0.00    0.00    382.63    1.2722    0.04    22.19
92860     GOODS-S    53.1614988    -27.767621    0.680    0.64    0.02    0.03    0.39    0.00    0.00    0.68    0.00    0.00    149.48    1.1546    0.08    23.76
94544     GOODS-S    53.1946158    -27.765542    1.095    1.00    0.00    0.12    1.11    0.01    0.00    1.00    0.00    0.13    55.14     1.5383    0.22    24.21
91800     GOODS-N    189.2262114    62.281970    0.942    0.92    0.04    0.00    0.93    0.00    0.00    0.92    0.00    0.00    271.82    1.6626    0.07    22.39
78077     GOODS-S    53.1841650    -27.792630    0.737    0.92    0.00    0.00    0.46    0.00    0.01    0.74    0.00    0.00    782.83    1.1578    0.03    21.68
36842     GOODS-N    189.1851440    62.181358    0.937    0.83    0.01    0.03    0.34    0.01    0.00    0.90    0.00    0.00    155.64    1.3055    0.07    23.26
70156     GOODS-N    189.1614500    62.239445    0.966    0.93    0.00    0.01    0.35    0.00    1.14    0.94    0.00    0.00    161.50    1.3445    0.10    23.03
75762     GOODS-N    189.1127342    62.252615    0.794    0.79    0.00    0.00    0.80    0.00    0.00    0.79    0.00    0.00    643.12    1.7509    0.06    21.11
51356     GOODS-S    53.1566795    -27.843269    0.628    0.57    0.00    0.00    0.45    0.01    0.02    0.58    0.00    0.00    427.14    1.2124    0.04    21.57
85491     GOODS-N    189.2247125    62.268616    0.850    0.95    0.00    0.00    0.51    0.01    0.00    0.84    0.00    0.00    212.08    1.1319    0.05    22.73
115288    GOODS-S    53.1309357    -27.723377    1.025    0.96    0.00    0.17    1.15    0.02    0.00    1.15    0.10    0.00    92.76     1.6720    0.16    23.76
42119     GOODS-N    189.2095962    62.190913    0.954    0.93    0.00    0.01    1.48    0.00    0.01    0.88    0.00    0.00    152.40    1.2904    0.08    22.57
114628    GOODS-N    189.3971628    62.321637    0.836    0.88    0.00    0.02    0.99    0.00    0.01    0.88    0.02    0.00    541.75    1.3969    0.04    21.45
86173     GOODS-N    189.1532405    62.267988    0.843    0.88    0.05    0.00    0.86    0.00    0.22    0.87    0.03    0.00    199.97    1.5426    0.08    22.85
110870    GOODS-S    53.1250970    -27.729791    0.670    0.73    0.02    0.00    1.49    0.00    0.00    0.64    0.06    0.04    1001.01    1.2079    0.04    20.05
108795    GOODS-S    53.1529810    -27.735115    0.665    0.75    0.00    0.00    1.49    0.00    0.00    0.75    0.00    0.00    351.36    1.3115    0.05    21.96
134044    GOODS-S    53.0776149    -27.685201    1.127    1.03    0.02    0.02    1.07    0.01    0.06    1.06    0.00    0.01    67.63     1.3504    0.21    24.16
117138    GOODS-S    53.0723515    -27.718686    0.648    0.61    0.00    0.00    0.41    0.00    0.00    0.58    0.00    0.00    581.46    1.1901    0.04    21.18
52097     GOODS-N    189.2170311    62.207323    1.224    1.16    0.00    0.02    1.13    0.01    0.17    1.15    0.01    0.02    71.03     1.6176    0.23    24.30
117070    GOODS-S    53.0579876    -27.720001    0.681    0.44    0.01    0.02    0.69    0.00    0.00    0.47    0.00    0.00    89.10     1.2480    0.13    23.42
88566     GOODS-N    189.1720747    62.271681    0.850    0.86    0.01    0.00    0.85    0.00    0.00    0.85    0.00    0.00    202.17    1.6922    0.09    23.19
53362     GOODS-N    189.1383792    62.209994    1.141    1.03    0.02    0.02    1.21    0.00    0.01    1.10    0.01    0.00    150.60    1.2456    0.11    23.34
68104     GOODS-S    53.1912106    -27.817277    1.158    1.05    0.02    0.04    1.07    0.01    0.00    1.07    0.00    0.01    84.93     1.1804    0.15    24.05
112339    GOODS-N    189.2730568    62.314237    0.856    1.22    0.08    0.02    1.49    0.25    0.00    1.24    0.06    0.01    132.44    1.1846    0.10    23.44
47115     GOODS-N    189.1235786    62.200005    1.015    1.28    0.01    0.02    1.11    0.01    0.01    1.10    0.01    0.01    163.08    1.4833    0.12    23.68
74060     GOODS-S    53.1634179    -27.799548    0.650    0.68    0.00    0.00    0.66    0.00    0.01    0.67    0.00    0.00    921.77    1.7190    0.05    21.05
65145     GOODS-S    53.1473583    -27.822427    0.670    1.47    0.01    0.02    0.33    0.00    0.06    1.49    0.01    0.00    155.37    1.1104    0.07    23.15
42277     GOODS-S    53.1756668    -27.862315    0.880    0.84    0.01    0.01    0.89    0.05    0.00    0.84    0.00    0.01    108.66    1.4952    0.12    23.71
13986     GOODS-S    53.1720940    -27.920529    0.620    0.54    0.02    0.01    0.62    0.01    0.01    0.61    0.01    0.00    128.63    1.5251    0.16    23.52
39835     GOODS-S    53.1780338    -27.866458    1.123    1.04    0.02    0.01    1.10    0.00    0.00    1.09    0.00    0.01    148.01    1.3948    0.09    23.33
65404     GOODS-N    189.1931178    62.234639    0.961    1.20    0.00    0.00    1.12    0.00    0.00    1.19    0.00    0.01    647.93    1.4400    0.04    21.48
59482     GOODS-S    53.2063116    -27.832483    1.227    1.18    0.02    0.02    1.14    0.00    0.01    1.14    0.00    0.01    67.99     1.3096    0.21    24.28
37429     GOODS-S    53.1508874    -27.868331    0.761    0.78    0.04    0.00    0.75    0.00    0.01    0.77    0.00    0.01    304.78    1.5988    0.07    21.71
55935     GOODS-N    189.2363417    62.214606    1.231    1.12    0.01    0.01    1.18    0.00    0.00    1.11    0.01    0.01    80.20     1.4800    0.18    24.19
73058     GOODS-N    189.1245808    62.244721    0.761    0.73    0.00    0.06    0.80    0.00    0.00    0.76    0.03    0.00    259.31    1.3664    0.06    22.52
41388     GOODS-N    189.1714112    62.190279    1.020    0.98    0.00    0.03    1.05    0.00    0.00    0.99    0.00    0.02    147.07    1.7658    0.11    23.32
46603     GOODS-S    53.1371453    -27.852164    0.734    0.72    0.02    0.02    0.75    0.00    0.01    0.75    0.01    0.00    152.60    1.6182    0.13    23.17
105095    GOODS-N    189.2455451    62.302763    0.943    0.92    0.03    0.03    0.30    0.00    0.00    0.89    0.00    0.00    150.85    1.1752    0.07    23.15
110487    GOODS-S    53.1411224    -27.732656    0.979    0.98    0.02    0.01    0.98    0.02    0.00    0.98    0.00    0.00    138.30    1.7436    0.11    23.45
87259     GOODS-S    53.1094858    -27.775934    0.738    0.63    0.02    0.02    0.76    0.00    0.00    0.95    0.00    0.00    51.22     1.7156    0.19    22.82
36121     GOODS-S    53.1734378    -27.865976    0.779    0.80    0.00    0.00    0.79    0.01    0.00    0.78    0.00    0.00    838.35    1.7554    0.06    20.76
69419     GOODS-S    53.1323758    -27.814240    0.750    0.79    0.00    0.00    0.77    0.00    0.00    0.77    0.00    0.00    251.62    1.7023    0.09    23.03
73333     GOODS-S    53.1498462    -27.803301    0.605    0.56    0.00    0.00    0.61    0.01    0.00    0.56    0.00    0.00    720.32    1.4311    0.05    21.59
71893     GOODS-N    189.2549969    62.241894    0.839    0.85    0.02    0.06    0.72    0.00    0.01    0.81    0.00    0.00    75.06     1.1766    0.12    23.75
42703     GOODS-S    53.1363881    -27.850696    0.735    0.72    0.00    0.00    0.75    0.01    0.00    0.75    0.02    0.00    580.47    1.7538    0.06    21.12
93370     GOODS-S    53.1138912    -27.767554    0.668    0.63    0.01    0.01    0.64    0.00    0.03    0.64    0.00    0.00    264.66    1.5685    0.10    22.66
89655     GOODS-N    189.2711131    62.274348    1.121    1.04    0.01    0.01    1.06    0.01    0.00    1.06    0.00    0.01    141.73    1.1058    0.08    23.36
99452     GOODS-N    189.2495025    62.293273    0.660    0.64    0.00    0.01    0.41    0.01    0.00    0.58    0.02    0.04    541.65    1.2076    0.04    21.62
118434    GOODS-S    53.0496934    -27.718128    1.108    1.09    0.04    0.02    1.11    0.12    0.01    1.10    0.03    0.01    59.45     1.4641    0.20    24.38
16151     GOODS-S    53.1318058    -27.917095    1.089    0.98    0.02    0.02    1.09    0.05    0.01    1.00    0.01    0.03    77.21     1.2355    0.14    24.30
39801     GOODS-N    189.2217308    62.188003    0.938    0.94    0.02    0.03    1.02    0.00    0.00    0.94    0.03    0.03    333.14    1.4059    0.05    21.78
94177     GOODS-N    189.1534424    62.282258    1.014    0.97    0.01    0.02    0.97    0.00    0.01    0.99    0.01    0.01    99.68     1.2025    0.10    23.93
125963    GOODS-N    189.4135715    62.349900    0.837    1.44    0.00    0.00    1.10    0.00    0.01    1.40    0.01    0.00    995.43    1.1104    0.03    20.50
70001     GOODS-S    53.2005520    -27.812487    0.670    0.68    0.00    0.00    0.66    0.00    0.00    0.68    0.00    0.00    424.52    1.7543    0.08    21.88
41945     GOODS-N    189.2564439    62.191325    0.778    0.83    0.01    0.05    0.36    0.00    0.00    0.81    0.02    0.04    487.92    1.2528    0.05    21.50
44746     GOODS-N    189.2420311    62.193817    0.680    0.73    0.01    0.00    0.46    0.00    0.00    0.68    0.00    0.00    193.01    1.1163    0.06    23.11
126478    GOODS-S    53.0351877    -27.696088    0.730    0.71    0.00    0.00    1.07    0.03    0.04    0.65    0.00    0.00    656.87    1.2051    0.04    21.94
47065     GOODS-N    189.1533358    62.203663    0.848    0.84    0.00    0.00    1.07    0.01    0.00    0.84    0.01    0.00    718.63    1.4085    0.04    20.56
105709    GOODS-N    189.3056225    62.304234    1.082    0.99    0.01    0.02    1.07    0.01    0.00    1.07    0.00    0.00    136.82    1.2727    0.10    23.31
52440     GOODS-N    189.1438811    62.211395    1.224    1.40    0.04    0.00    1.20    0.01    0.00    1.41    0.15    0.08    213.30    1.2600    0.07    22.64
53237     GOODS-S    53.1799555    -27.843025    0.905    1.10    0.01    0.00    0.82    0.18    0.01    1.13    0.00    0.00    125.45    1.3818    0.11    23.97
36105     GOODS-N    189.1914885    62.183611    0.931    0.98    0.01    0.00    0.93    0.00    0.00    0.94    0.01    0.00    248.73    1.8239    0.10    22.40
48397     GOODS-N    189.2609274    62.204579    1.226    1.17    0.06    0.03    1.42    0.00    0.00    1.16    0.04    0.04    117.41    1.4933    0.12    23.49
37225     GOODS-N    189.2081580    62.182990    0.683    0.69    0.03    0.04    0.55    0.16    0.00    0.67    0.01    0.03    241.33    1.2456    0.06    22.67
123066    GOODS-S    53.0508125    -27.707512    0.735    0.85    0.03    0.01    0.51    0.01    0.00    0.78    0.01    0.00    116.91    1.3217    0.10    23.65
75943     GOODS-N    189.1116870    62.249965    0.794    0.81    0.01    0.01    0.82    0.02    0.01    0.80    0.00    0.01    110.86    1.6783    0.19    23.05
35156     GOODS-N    189.1994651    62.179304    1.223    1.21    0.05    0.04    1.23    0.00    0.01    1.22    0.06    0.03    189.96    1.3336    0.08    22.62
86439     GOODS-N    189.2517898    62.268030    0.941    0.85    0.02    0.05    0.34    0.00    0.58    0.91    0.00    0.01    79.98     1.4058    0.14    23.91
66729     GOODS-S    53.1363320    -27.816537    0.671    0.65    0.00    0.00    0.61    0.00    0.00    0.65    0.00    0.00    506.23    1.2847    0.04    21.95
63902     GOODS-S    53.1617459    -27.824573    0.820    0.82    0.00    0.00    0.82    0.00    0.00    0.82    0.00    0.00    221.30    1.6136    0.08    22.96
81011     GOODS-S    53.1603539    -27.784002    0.954    0.90    0.04    0.00    0.97    0.01    0.00    0.90    0.00    0.01    418.65    1.5806    0.05    21.92
99892     GOODS-S    53.0951005    -27.755100    1.087    1.01    0.02    0.01    1.03    0.00    0.01    1.02    0.00    0.01    93.64     1.1522    0.11    23.78
125952    GOODS-S    53.0335122    -27.701204    1.042    1.00    0.02    0.01    1.29    0.02    0.02    1.02    0.01    0.02    227.76    1.3618    0.07    23.36
98997     GOODS-N    189.3637473    62.293080    1.011    0.95    0.02    0.02    0.95    0.00    0.06    0.95    0.00    0.01    143.34    1.3447    0.08    23.12
86203     GOODS-N    189.1572727    62.268766    0.841    0.81    0.02    0.01    0.84    0.00    0.00    0.80    0.00    0.02    271.28    1.6855    0.08    22.32
105455    GOODS-N    189.2603162    62.305642    0.767    0.77    0.01    0.01    0.50    0.14    0.25    0.75    0.01    0.00    258.67    1.3604    0.06    22.58
54823     GOODS-S    53.1449423    -27.840218    0.978    0.95    0.01    0.00    0.90    0.00    0.00    0.96    0.01    0.00    196.85    1.1165    0.07    22.80
28271     GOODS-N    189.1626963    62.168415    0.636    0.85    0.00    0.00    0.58    0.12    0.01    0.68    0.00    0.00    479.15    1.3298    0.05    21.51
34457     GOODS-S    53.1465972    -27.876704    0.782    0.69    0.01    0.00    0.50    0.00    0.00    0.77    0.00    0.00    193.22    1.3203    0.06    22.70
118148    GOODS-N    189.3873210    62.323195    0.936    0.92    0.03    0.01    0.36    0.00    0.00    0.82    0.00    0.04    150.37    1.1588    0.07    23.27
82267     GOODS-N    189.2077989    62.261628    0.942    0.94    0.01    0.02    0.95    0.00    0.01    0.94    0.02    0.02    175.92    1.4631    0.08    22.83
102886    GOODS-N    189.2677677    62.300502    0.639    0.66    0.01    0.02    0.74    0.00    0.00    0.65    0.00    0.01    125.11    1.3877    0.18    23.32
51003     GOODS-N    189.2044409    62.205905    0.954    0.94    0.00    0.00    0.32    0.00    0.01    0.90    0.00    0.00    242.66    1.2068    0.05    22.46
115462    GOODS-S    53.0975207    -27.721266    0.615    0.62    0.02    0.00    0.37    0.00    0.00    0.61    0.00    0.01    994.16    1.3220    0.04    20.79
126094    GOODS-S    53.0533614    -27.700461    1.018    0.99    0.00    0.00    0.38    0.01    0.00    0.98    0.03    0.02    294.31    1.3076    0.05    21.90
127420    GOODS-N    189.3570418    62.349206    1.083    1.00    0.00    0.00    1.02    0.00    0.00    0.99    0.00    0.00    328.55    1.1516    0.05    22.64
106613    GOODS-N    189.2741667    62.304796    0.855    0.91    0.01    0.03    1.49    1.18    0.00    0.88    0.00    0.01    122.25    1.1437    0.07    23.52
65833     GOODS-N    189.2253789    62.231777    0.850    0.83    0.02    0.01    0.33    0.01    0.01    0.84    0.04    0.00    212.70    1.3219    0.06    22.51
117087    GOODS-N    189.4419188    62.321199    1.012    1.00    0.05    0.02    0.84    0.01    0.05    1.00    0.07    0.01    50.91     1.2745    0.20    23.50
53563     GOODS-N    189.1922296    62.212921    0.905    0.89    0.01    0.00    0.90    0.01    0.01    0.89    0.00    0.00    297.44    1.6305    0.07    22.44
49261     GOODS-N    189.2010933    62.203861    0.961    0.95    0.01    0.00    1.38    1.07    0.01    0.94    0.00    0.01    170.27    1.3300    0.09    22.55
101785    GOODS-N    189.2603805    62.297084    1.018    0.99    0.00    0.01    0.99    0.00    0.00    0.98    0.00    0.01    275.89    1.1808    0.05    22.55
44204     GOODS-S    53.1658616    -27.858858    1.036    0.98    0.15    0.02    1.01    0.00    0.01    1.00    0.00    0.02    39.90     1.3950    0.26    24.38
119489    GOODS-S    53.0551239    -27.711379    0.605    0.78    0.00    0.00    0.34    0.00    0.01    0.78    0.00    0.00    1689.60    1.2044    0.03    19.88
97904     GOODS-N    189.3000232    62.290841    0.681    0.68    0.00    0.00    1.48    0.01    0.01    0.65    0.01    0.01    488.29    1.1710    0.04    21.68
113696    GOODS-N    189.3371364    62.317026    0.747    0.93    0.07    0.01    0.33    0.01    1.14    0.92    0.07    0.02    117.12    1.2920    0.11    23.63
21612     GOODS-S    53.1758193    -27.903717    0.737    0.69    0.02    0.01    0.47    0.00    0.00    0.66    0.02    0.01    203.85    1.1938    0.06    22.75
107152    GOODS-N    189.3790634    62.305686    1.012    0.95    0.04    0.02    1.08    0.00    0.39    1.00    0.00    0.01    252.11    1.3033    0.06    23.15
55434     GOODS-S    53.2043350    -27.837635    0.605    1.17    0.10    0.07    1.20    0.07    0.00    1.17    0.10    0.09    135.54    1.3818    0.18    23.18
70878     GOODS-S    53.1643086    -27.810825    0.736    0.92    0.01    0.01    0.51    0.00    0.01    0.81    0.15    0.03    149.93    1.3484    0.09    23.66
93907     GOODS-N    189.2616602    62.282144    1.019    0.99    0.02    0.00    1.48    0.00    0.00    0.97    0.01    0.03    297.39    1.4131    0.06    23.17
44078     GOODS-N    189.2026831    62.194841    1.013    0.95    0.00    0.00    1.01    0.00    0.00    1.01    0.00    0.00    453.54    1.7249    0.06    22.09
46914     GOODS-N    189.1977384    62.197467    0.912    0.92    0.04    0.01    0.90    0.04    0.00    0.90    0.03    0.00    81.89     1.2395    0.11    24.04
103918    GOODS-S    53.1335047    -27.747705    0.895    0.89    0.00    0.00    0.90    0.01    0.00    0.89    0.00    0.00    389.83    1.6063    0.06    22.25
38212     GOODS-N    189.2169023    62.183097    0.954    0.93    0.01    0.01    0.36    0.01    0.00    0.94    0.00    0.00    126.20    1.4844    0.10    23.18
28029     GOODS-N    189.1688286    62.167595    0.748    0.90    0.06    0.01    0.61    0.01    0.01    0.88    0.07    0.03    111.46    1.2551    0.11    22.32
60092     GOODS-N    189.1512002    62.222202    0.680    0.68    0.00    0.00    0.48    0.01    0.00    0.64    0.00    0.00    243.99    1.2580    0.06    22.37
88279     GOODS-S    53.1207384    -27.773213    0.737    0.87    0.06    0.07    0.53    0.02    0.47    0.87    0.08    0.06    203.36    1.5197    0.09    22.35
120498    GOODS-N    189.3974034    62.329535    1.147    1.14    0.00    0.09    1.49    0.00    0.00    1.22    0.00    0.00    111.17    1.5411    0.13    24.09
93102     GOODS-S    53.1004687    -27.767594    1.225    1.16    0.03    0.02    1.10    0.01    0.01    1.14    0.00    0.00    98.60     1.2082    0.14    23.81
74794     GOODS-N    189.1923008    62.247729    0.679    0.58    0.01    0.01    0.51    0.00    0.00    0.58    0.01    0.00    123.09    1.2248    0.10    23.41
53471     GOODS-N    189.1798216    62.211731    0.846    0.85    0.01    0.00    0.84    0.00    0.01    0.84    0.00    0.00    485.24    1.7161    0.06    21.81
103094    GOODS-N    189.3215519    62.301278    0.972    0.96    0.03    0.01    0.36    0.00    0.01    0.94    0.03    0.01    184.73    1.3447    0.07    22.61
106861    GOODS-S    53.0665957    -27.739707    0.735    0.68    0.00    0.00    0.75    0.01    0.01    0.68    0.02    0.00    242.81    1.4091    0.07    21.77
96481     GOODS-S    53.1252702    -27.759500    0.647    0.61    0.00    0.00    0.45    0.00    0.00    0.59    0.00    0.00    441.75    1.2485    0.04    21.70
62528     GOODS-S    53.1898804    -27.826710    0.680    0.79    0.00    0.00    0.69    0.02    0.02    0.74    0.00    0.00    501.83    1.5017    0.05    21.81
15005     GOODS-S    53.1282508    -27.915264    0.687    0.69    0.02    0.01    1.49    0.00    0.00    0.66    0.02    0.02    197.59    1.1822    0.07    21.70
75267     GOODS-N    189.2208937    62.252423    0.938    0.93    0.00    0.00    0.99    0.05    0.01    0.94    0.00    0.00    282.91    1.6957    0.07    22.27
119345    GOODS-N    189.3451894    62.326802    0.839    0.75    0.02    0.01    0.79    0.03    0.00    0.76    0.00    0.02    229.18    1.1060    0.05    22.64
114108    GOODS-S    53.0958923    -27.725411    0.740    0.73    0.00    0.00    0.72    0.00    0.00    0.72    0.00    0.01    321.70    1.7170    0.09    22.46
81470     GOODS-S    53.1975860    -27.786397    1.098    1.24    0.06    0.00    1.19    0.00    0.01    1.22    0.02    0.05    61.14     1.6760    0.28    24.54
109801    GOODS-N    189.2890067    62.309933    0.851    0.81    0.03    0.02    0.30    0.00    0.00    0.79    0.00    0.01    170.70    1.2505    0.06    23.26
44286     GOODS-N    189.2395284    62.193104    1.013    0.98    0.00    0.01    0.94    0.00    0.00    0.97    0.00    0.00    151.54    1.1690    0.07    23.24
109167    GOODS-S    53.1416778    -27.736678    0.895    0.99    0.06    0.03    0.86    0.01    0.01    0.95    0.14    0.08    62.03     1.4066    0.19    24.10
100157    GOODS-S    53.1835471    -27.756741    1.221    1.13    0.00    0.03    1.19    0.08    0.29    1.19    0.11    0.00    71.52     1.5336    0.23    24.31
62719     GOODS-N    189.2165408    62.225615    0.961    0.95    0.00    0.00    0.94    0.00    0.00    0.94    0.00    0.00    157.73    1.4218    0.08    23.23
89212     GOODS-S    53.1285126    -27.772701    1.018    0.97    0.00    0.00    1.00    0.00    0.00    0.96    0.00    0.00    454.38    1.5485    0.05    22.26
89790     GOODS-N    189.1514720    62.273922    0.852    0.92    0.01    0.00    0.82    0.01    0.02    0.82    0.01    0.05    131.01    1.4437    0.10    23.59
80987     GOODS-N    189.3423963    62.258581    0.772    0.93    0.01    0.01    0.76    0.29    0.00    0.76    0.00    0.00    75.99     1.2778    0.13    23.71
94851     GOODS-N    189.2148947    62.283940    0.955    0.89    0.01    0.02    0.94    0.00    0.00    0.89    0.00    0.00    82.39     1.2224    0.11    23.43
95997     GOODS-S    53.1537600    -27.763753    0.765    0.69    0.15    0.05    0.56    0.03    0.00    0.66    0.00    0.01    45.93     1.3747    0.30    25.13
120898    GOODS-S    53.1076976    -27.712801    1.183    1.02    0.04    0.01    1.02    0.01    0.00    1.03    0.02    0.01    88.90     1.4584    0.16    24.10
125086    GOODS-N    189.3660802    62.342984    1.148    1.12    0.01    0.00    1.15    0.01    0.00    1.13    0.00    0.00    242.15    1.6988    0.08    23.00
119016    GOODS-S    53.1209150    -27.715390    0.925    1.07    0.09    0.02    1.01    0.00    0.00    1.07    0.06    0.01    227.45    1.6056    0.08    22.46
126769    GOODS-S    53.0761629    -27.701149    0.847    0.96    0.01    0.00    0.69    0.20    0.00    0.83    0.00    0.00    233.94    1.1809    0.05    23.00
12378     GOODS-S    53.1379561    -27.923834    0.630    0.65    0.00    0.00    0.66    0.00    0.00    0.66    0.01    0.00    537.31    1.6819    0.06    21.52
104292    GOODS-S    53.1616111    -27.746921    0.735    0.86    0.00    0.00    0.71    0.00    0.01    0.86    0.00    0.00    199.46    1.5106    0.09    21.98
52774     GOODS-S    53.1598218    -27.841340    0.629    0.63    0.00    0.00    0.32    0.00    0.01    0.60    0.02    0.00    505.41    1.1755    0.04    21.61
95024     GOODS-N    189.3590094    62.285243    0.778    0.73    0.02    0.02    0.74    0.00    0.00    0.74    0.01    0.00    193.82    1.2760    0.07    22.77
23172     GOODS-S    53.1452086    -27.897243    0.683    0.67    0.00    0.00    0.67    0.01    0.01    0.66    0.00    0.00    491.99    1.6532    0.06    21.80
50422     GOODS-N    189.1817895    62.205071    0.751    0.73    0.01    0.00    0.71    0.00    0.01    0.73    0.00    0.01    230.07    1.2158    0.06    22.69
70264     GOODS-S    53.1681747    -27.812932    0.963    0.94    0.00    0.01    0.93    0.00    0.00    0.93    0.00    0.00    175.30    1.1600    0.06    23.38
39116     GOODS-S    53.1665649    -27.867970    0.648    0.65    0.01    0.02    0.41    0.00    0.00    0.65    0.01    0.00    152.68    1.2881    0.09    22.89
123811    GOODS-N    189.3980841    62.341783    0.681    0.65    0.01    0.01    0.76    0.29    0.00    0.64    0.02    0.01    310.64    1.2857    0.05    22.06
102153    GOODS-S    53.1237704    -27.751992    0.736    0.74    0.02    0.00    0.65    0.00    0.00    0.75    0.01    0.00    278.79    1.1737    0.05    22.47
59375     GOODS-N    189.1713667    62.220700    1.016    0.98    0.00    0.00    1.04    0.05    0.00    0.98    0.01    0.00    211.11    1.3378    0.06    22.83
77522     GOODS-S    53.1725238    -27.788092    0.640    0.65    0.00    0.00    0.85    0.05    0.02    0.64    0.00    0.00    958.58    1.4952    0.05    20.99
78177     GOODS-S    53.1306425    -27.790259    0.665    0.70    0.02    0.01    0.46    0.00    0.01    0.69    0.04    0.01    782.25    1.2480    0.04    21.23
122267    GOODS-N    189.4193151    62.335444    0.741    0.70    0.00    0.01    0.44    0.01    0.06    0.70    0.00    0.00    214.75    1.1851    0.05    22.77
56922     GOODS-S    53.2181238    -27.833686    0.850    0.89    0.05    0.00    0.31    0.01    0.00    0.87    0.05    0.01    279.21    1.2674    0.05    22.00
109592    GOODS-N    189.3562126    62.313886    0.841    0.83    0.01    0.00    0.84    0.09    0.00    0.83    0.03    0.01    658.94    1.3385    0.04    20.98
99014     GOODS-S    53.1052463    -27.756648    0.664    0.59    0.00    0.00    0.47    0.00    0.00    0.69    0.00    0.00    641.43    1.2863    0.04    21.37
17163     GOODS-S    53.1833072    -27.915043    0.908    0.89    0.06    0.05    1.28    0.07    0.19    0.90    0.07    0.04    143.06    1.1906    0.08    24.53
47740     GOODS-S    53.1618859    -27.845847    1.015    1.05    0.04    0.02    1.13    0.00    0.00    1.10    0.00    0.00    304.31    1.4141    0.06    21.80
117828    GOODS-N    189.2958433    62.324542    1.145    1.17    0.00    0.00    1.22    0.03    0.00    1.12    0.00    0.00    371.34    1.5080    0.07    22.00
107836    GOODS-S    53.1501264    -27.739938    1.040    0.99    0.04    0.00    0.34    0.00    0.01    1.02    0.07    0.00    262.43    1.2323    0.05    22.26
36639     GOODS-N    189.1726884    62.180919    0.937    0.92    0.01    0.00    0.91    0.10    0.01    0.90    0.00    0.01    160.27    1.3705    0.08    22.82
77103     GOODS-N    189.2580853    62.252898    0.938    0.89    0.00    0.00    0.35    0.00    0.00    0.90    0.00    0.00    265.21    1.2980    0.05    22.00
86854     GOODS-N    189.2822288    62.271106    0.940    0.95    0.01    0.00    1.03    0.01    0.02    0.96    0.02    0.01    398.34    1.5046    0.05    21.85
105980    GOODS-S    53.1453463    -27.744600    0.677    0.60    0.01    0.00    0.70    0.05    0.00    0.61    0.01    0.00    146.99    1.4643    0.11    23.13
48311     GOODS-S    53.1466198    -27.850945    0.981    0.96    0.15    0.05    0.95    0.01    0.05    1.00    0.02    0.01    41.46     1.2473    0.22    24.84
134787    GOODS-S    53.0902606    -27.682261    1.045    1.27    0.07    0.02    1.02    0.01    0.00    1.24    0.06    0.02    123.16    1.3974    0.10    23.31
102547    GOODS-S    53.1318547    -27.751345    1.098    0.99    0.01    0.01    1.06    0.66    0.01    1.00    0.03    0.07    89.87     1.2524    0.14    23.72
90791     GOODS-S    53.1149475    -27.767561    0.670    0.75    0.00    0.00    0.50    0.01    0.00    0.75    0.02    0.00    545.22    1.3686    0.05    20.78
115775    GOODS-S    53.1304757    -27.723096    1.097    1.02    0.02    0.01    1.06    0.00    0.01    1.06    0.00    0.01    97.59     1.2698    0.12    23.71
23215     GOODS-S    53.1477455    -27.900513    1.089    1.03    0.05    0.02    1.12    0.03    0.01    1.05    0.07    0.04    75.85     1.4631    0.17    24.40
48650     GOODS-N    189.2090322    62.204725    0.906    0.93    0.00    0.02    1.11    0.12    0.00    0.93    0.00    0.00    293.92    1.4916    0.06    22.57
99579     GOODS-N    189.2778410    62.293851    1.144    1.02    0.03    0.01    1.08    0.02    0.00    1.06    0.01    0.00    188.40    1.1640    0.07    22.75
81336     GOODS-N    189.3431863    62.262050    0.938    0.92    0.00    0.00    0.94    0.00    0.00    0.92    0.00    0.00    199.44    1.8094    0.09    22.38
121232    GOODS-N    189.3648261    62.332437    0.855    0.74    0.04    0.02    0.77    0.00    0.00    0.77    0.01    0.00    122.17    1.2376    0.08    23.37
87372     GOODS-S    53.1931062    -27.775560    1.220    1.25    0.02    0.02    1.15    0.15    0.04    1.25    0.02    0.03    55.70     1.2998    0.25    24.54
92570     GOODS-N    189.2638248    62.279586    0.744    0.97    0.01    0.00    0.42    0.00    0.00    0.96    0.23    0.00    335.65    1.1499    0.04    22.42
52998     GOODS-N    189.1516111    62.210383    0.962    0.97    0.01    0.00    0.99    0.02    0.00    0.97    0.01    0.00    220.56    1.5047    0.07    22.57
23407     GOODS-S    53.1594748    -27.898455    0.690    0.62    0.00    0.03    0.68    0.00    0.05    0.65    0.00    0.00    350.54    1.4571    0.07    22.09
58084     GOODS-N    189.2297950    62.217689    0.955    0.95    0.00    0.00    0.96    0.01    0.00    0.96    0.00    0.00    133.67    1.7692    0.12    23.78
78354     GOODS-N    189.2587331    62.254839    0.745    0.82    0.02    0.01    0.49    0.00    0.01    0.72    0.05    0.04    120.91    1.2585    0.09    23.32
51522     GOODS-S    53.1843014    -27.844309    1.122    1.01    0.02    0.06    1.25    0.18    0.22    1.07    0.04    0.00    56.38     1.1875    0.23    25.02
77715     GOODS-N    189.1926147    62.257590    0.851    0.90    0.00    0.15    0.34    0.01    0.02    1.04    0.06    0.07    310.37    1.2243    0.05    21.99
37495     GOODS-N    189.1501810    62.183402    0.934    0.88    0.04    0.03    0.30    0.00    0.07    0.82    0.00    0.06    118.26    1.1908    0.08    23.73
108448    GOODS-N    189.3793856    62.308392    1.199    1.08    0.01    0.01    1.13    0.00    0.08    1.13    0.01    0.00    326.05    1.3581    0.06    23.32
80411     GOODS-N    189.1932733    62.258074    0.850    0.84    0.00    0.00    0.85    0.00    0.02    0.84    0.00    0.00    268.81    1.6910    0.08    22.67
77927     GOODS-N    189.2379471    62.253144    0.849    0.83    0.01    0.01    0.37    0.07    0.33    0.83    0.00    0.00    143.19    1.3300    0.08    23.39
84478     GOODS-S    53.1392830    -27.780668    0.733    0.68    0.00    0.00    0.49    0.02    0.01    0.70    0.00    0.03    204.33    1.2283    0.06    23.11
75659     GOODS-N    189.1866640    62.248714    0.845    0.85    0.00    0.05    0.30    0.00    0.00    0.83    0.00    0.00    199.17    1.2486    0.06    22.82
82986     GOODS-N    189.3028992    62.262840    0.936    0.97    0.04    0.00    0.31    0.00    0.00    0.94    0.03    0.03    366.57    1.2165    0.04    22.11
119774    GOODS-S    53.0594358    -27.715070    0.814    0.81    0.01    0.04    0.81    0.01    0.01    0.80    0.00    0.01    98.98     1.3619    0.11    23.84
71198     GOODS-N    189.1762207    62.241568    0.849    1.03    0.01    0.01    1.38    0.00    0.00    1.04    0.00    0.00    110.54    1.1335    0.08    23.77
22917     GOODS-S    53.1709179    -27.900476    0.671    0.65    0.00    0.02    0.66    0.00    0.00    0.67    0.00    0.00    226.47    1.6537    0.12    22.84
83883     GOODS-S    53.1903515    -27.782001    0.743    1.19    0.01    0.01    1.26    0.01    0.01    1.29    0.00    0.00    98.72     1.1144    0.10    24.13
122855    GOODS-N    189.3990766    62.335984    1.082    1.04    0.01    0.01    0.98    0.01    0.01    1.06    0.00    0.00    172.91    1.1667    0.07    23.51
13499     GOODS-S    53.1698435    -27.918154    0.978    0.98    0.03    0.02    1.00    0.01    0.00    0.98    0.03    0.02    456.14    1.3991    0.05    21.54
98333     GOODS-S    53.1264391    -27.756544    1.223    1.20    0.03    0.05    1.22    0.02    0.03    1.20    0.05    0.07    177.44    1.4234    0.10    22.68
96475     GOODS-N    189.3574708    62.287353    0.915    0.92    0.00    0.00    0.77    0.00    0.00    0.92    0.09    0.00    216.75    1.2684    0.06    22.66
94262     GOODS-N    189.1744817    62.282598    0.851    0.85    0.02    0.04    0.83    0.00    0.01    0.84    0.00    0.00    165.17    1.3037    0.07    23.58
121837    GOODS-S    53.0788672    -27.711738    1.021    1.33    0.01    0.02    0.41    0.01    0.00    0.86    0.04    0.07    68.31     1.4167    0.17    24.56
117385    GOODS-N    189.3155191    62.321239    1.224    1.13    0.04    0.01    1.14    0.00    0.00    1.14    0.01    0.00    120.03    1.1082    0.13    23.95
72730     GOODS-N    189.1379719    62.243688    1.224    1.29    0.38    0.13    1.17    0.01    0.00    1.27    0.34    0.01    83.29     1.2471    0.19    23.85
110397    GOODS-S    53.1440704    -27.734604    0.937    0.92    0.01    0.03    1.00    0.13    0.01    0.92    0.01    0.01    88.05     1.3445    0.11    23.80
66753     GOODS-N    189.2062393    62.235220    0.752    0.83    0.01    0.06    0.74    0.27    0.00    0.83    0.03    0.03    395.31    1.3061    0.05    21.87
59747     GOODS-S    53.2155269    -27.830838    0.736    0.69    0.00    0.00    0.46    0.00    0.00    0.69    0.00    0.00    699.21    1.2005    0.04    21.36
87585     GOODS-N    189.1798913    62.273634    0.851    0.85    0.01    0.00    0.85    0.00    0.00    0.85    0.00    0.00    564.01    1.7113    0.08    21.21
84715     GOODS-N    189.3234267    62.265232    0.805    0.71    0.01    0.11    1.26    0.02    0.03    0.76    0.01    0.21    191.27    1.1864    0.07    23.91
41478     GOODS-S    53.1965788    -27.863206    1.114    1.11    0.04    0.00    1.12    0.00    0.00    1.11    0.00    0.00    176.04    1.4591    0.08    22.99
110801    GOODS-S    53.0620302    -27.732863    1.109    1.07    0.07    0.03    1.10    0.69    0.01    1.10    0.09    0.00    54.58     1.3122    0.21    24.50
37044     GOODS-N    189.2136461    62.181028    1.226    1.25    0.04    0.04    1.20    0.01    0.00    1.26    0.06    0.02    88.27     1.7689    0.18    24.01
131165    GOODS-S    53.0746292    -27.689635    1.041    1.07    0.00    0.01    1.03    0.00    0.00    1.04    0.00    0.00    197.49    1.7208    0.09    22.98
112002    GOODS-N    189.2731624    62.313660    0.857    0.92    0.10    0.10    1.04    0.02    0.01    1.02    0.19    0.10    166.12    1.4499    0.09    23.66
42430     GOODS-N    189.1616880    62.189869    1.005    0.97    0.01    0.01    0.96    0.00    0.00    0.96    0.00    0.00    118.87    1.1712    0.08    23.45
84259     GOODS-N    189.1318744    62.267803    0.784    0.80    0.00    0.01    0.74    0.01    0.00    0.75    0.00    0.00    663.46    1.2925    0.04    21.40
113298    GOODS-S    53.0418275    -27.725868    1.010    1.00    0.00    0.00    1.01    0.00    0.00    1.01    0.00    0.00    345.89    1.8309    0.07    22.16
106859    GOODS-S    53.0965076    -27.739684    0.738    0.90    0.04    0.01    0.30    0.00    0.00    0.91    0.10    0.00    305.43    1.2899    0.05    22.28
96098     GOODS-N    189.3939587    62.289808    0.641    0.83    0.00    0.05    1.00    0.00    0.01    0.83    0.00    0.12    552.13    1.3743    0.05    20.86
114275    GOODS-N    189.3170025    62.316902    1.027    0.97    0.00    0.01    0.93    0.00    0.00    0.94    0.00    0.01    169.77    1.1219    0.06    23.48
81269     GOODS-N    189.3327660    62.258972    0.842    0.95    0.01    0.01    1.47    0.00    0.01    0.79    0.01    0.01    175.66    1.1211    0.07    23.35
72646     GOODS-N    189.1495348    62.243344    1.018    1.23    0.01    0.01    1.23    0.01    0.01    1.06    0.00    0.01    68.78     1.3081    0.18    23.78
116653    GOODS-S    53.0776253    -27.721495    0.734    0.71    0.02    0.01    0.68    0.00    0.01    0.74    0.01    0.00    122.59    1.2957    0.09    23.08
97147     GOODS-N    189.4000646    62.290546    0.709    0.71    0.00    0.00    0.70    0.00    0.12    0.69    0.00    0.00    462.18    1.5347    0.06    21.49
108336    GOODS-S    53.1046138    -27.740445    1.220    1.17    0.04    0.02    1.11    0.01    0.01    1.21    0.01    0.01    62.11     1.3024    0.32    24.85
80348     GOODS-N    189.1610350    62.257246    0.632    0.57    0.01    0.01    0.46    0.00    0.31    0.60    0.00    0.01    189.66    1.2757    0.08    23.20
36944     GOODS-N    189.1703780    62.181871    0.874    0.89    0.00    0.00    0.30    0.00    0.00    0.85    0.01    0.00    280.71    1.2042    0.04    22.49
87433     GOODS-N    189.1871437    62.271319    0.747    0.69    0.01    0.00    0.67    0.00    0.00    0.68    0.00    0.01    293.13    1.2739    0.05    22.17
87827     GOODS-S    53.1601613    -27.775527    0.630    0.61    0.00    0.00    0.62    0.00    0.00    0.62    0.00    0.00    482.50    1.6653    0.08    22.20
39487     GOODS-N    189.2072622    62.185225    1.019    0.96    0.02    0.01    0.38    0.02    0.01    0.97    0.02    0.01    134.13    1.1674    0.08    23.10
78415     GOODS-S    53.1694751    -27.791939    0.667    0.66    0.00    0.00    0.85    0.02    0.04    0.66    0.00    0.00    700.45    1.5301    0.05    21.68
54327     GOODS-N    189.1841386    62.211217    0.874    0.83    0.02    0.06    0.61    0.02    0.00    0.81    0.00    0.01    112.75    1.1045    0.08    23.34
103049    GOODS-S    53.1607879    -27.749989    0.979    0.98    0.05    0.01    0.90    0.00    0.07    0.97    0.05    0.01    46.16     1.2112    0.20    23.34
92755     GOODS-S    53.0983783    -27.766944    1.033    1.22    0.00    0.00    1.07    0.01    0.39    1.21    0.01    0.02    58.16     1.4934    0.22    23.35
122722    GOODS-S    53.0355561    -27.704930    0.730    0.71    0.00    0.00    1.04    0.00    0.00    0.73    0.00    0.00    751.82    1.4729    0.05    21.27
35475     GOODS-S    53.1949430    -27.874946    1.227    1.11    0.01    0.02    1.24    0.00    0.00    1.25    0.07    0.00    143.49    1.3723    0.12    23.15
117153    GOODS-N    189.3762979    62.321320    0.836    0.83    0.04    0.03    0.64    0.00    0.01    0.79    0.00    0.00    107.77    1.2293    0.09    23.05
69850     GOODS-N    189.2097716    62.238518    0.818    0.73    0.02    0.06    0.46    0.01    0.00    0.71    0.00    0.02    100.30    1.1365    0.10    23.21
47561     GOODS-N    189.2458031    62.202469    0.852    0.91    0.05    0.00    0.96    0.00    0.06    0.91    0.02    0.01    339.30    1.4355    0.05    21.95
121405    GOODS-S    53.1220735    -27.712453    0.880    1.09    0.09    0.01    0.89    0.00    0.00    1.06    0.08    0.00    99.87     1.6605    0.16    23.91
85422     GOODS-N    189.2827329    62.268248    0.936    0.93    0.00    0.01    0.99    0.00    0.00    0.93    0.01    0.00    437.05    1.4514    0.05    21.53
114657    GOODS-S    53.0456393    -27.724930    1.215    1.22    0.07    0.02    1.19    0.01    0.00    1.22    0.07    0.02    198.59    1.3119    0.08    22.99
35878     GOODS-S    53.1750819    -27.873892    0.650    0.64    0.00    0.00    0.30    0.00    0.01    0.62    0.00    0.00    383.65    1.1600    0.04    22.21
90546     GOODS-S    53.1549743    -27.768908    1.050    1.06    0.00    0.00    1.09    0.00    0.01    1.06    0.00    0.00    577.57    1.7734    0.07    21.86
83248     GOODS-S    53.1616316    -27.780247    0.619    0.59    0.00    0.01    0.62    0.00    0.00    0.59    0.00    0.00    588.09    1.6353    0.07    21.70

